SnoW: Serverless n-Party calls over WebRTC

We present a novel WebRTC communication system capable of hosting multi-party audio and video conferencing sessions without a media server. We implement various communication models based on the needs and capabilities of the communicating parties, and show that we can construct the equivalent of Mesh, SFU, and MCU WebRTC networks in our peer-to-peer architecture. In our evaluation we conclude that using a limited number of merged streams can improve the user experience significantly, in particular if low-resource devices are involved.

==> data/result.dat <==
SFU packetsLost -0.6913922697154096
SFU jitterBufferDelay 5.2914238517753835
SFU totalInterFrameDelay 0.15938821174376472
SFU jitter 0.7174412358575163
MCU packetsLost -0.37631249587175936
MCU jitterBufferDelay 5.72684353297891
MCU totalInterFrameDelay 0.12079331095448567
MCU jitter 0.784718001999567
MCUTwo packetsLost 1.1521883080647317
MCUTwo jitterBufferDelay 4.428193802741991
MCUTwo totalInterFrameDelay -0.0017899598281630531
MCUTwo jitter 0.7151330372692088
MCUMulti packetsLost -0.3543842286715311
MCUMulti jitterBufferDelay 3.509473769035818
MCUMulti totalInterFrameDelay -0.01686983791759998
MCUMulti jitter 0.8302353652719069


==> data/result.txt <==
DEBUG SFU packetsLost 21.668025030525026 14.95965876546879
SFU packetsLost -0.6913922697154096
DEBUG SFU jitterBufferDelay 123645.43488859889 20364.67217674367
SFU jitterBufferDelay 5.2914238517753835
DEBUG SFU totalInterFrameDelay 76.66146092796117 1.434788114063147
SFU totalInterFrameDelay 0.15938821174376472
DEBUG SFU jitter 0.009546840659340658 0.0028835568243480176
SFU jitter 0.7174412358575163
DEBUG MCU packetsLost 10.721587301587302 8.70517359646025
MCU packetsLost -0.37631249587175936
DEBUG MCU jitterBufferDelay 115642.02949087833 25522.589956189422
MCU jitterBufferDelay 5.72684353297891
DEBUG MCU totalInterFrameDelay 79.30132454059832 2.0937025968073852
MCU totalInterFrameDelay 0.12079331095448567
DEBUG MCU jitter 0.00918696275946276 0.0026939376962140803
MCU jitter 0.784718001999567
DEBUG MCUTwo packetsLost 3.1070329670329664 3.0926974334079604
MCUTwo packetsLost 1.1521883080647317
DEBUG MCUTwo jitterBufferDelay 143308.41279622712 25303.89834598406
MCUTwo jitterBufferDelay 4.428193802741991
DEBUG MCUTwo totalInterFrameDelay 89.03977170940203 1.4827661795218106
MCUTwo totalInterFrameDelay -0.0017899598281630531
DEBUG MCUTwo jitter 0.009559688644688646 0.007267160505135055
MCUTwo jitter 0.7151330372692088
DEBUG MCUMulti packetsLost 10.357429792429791 9.91620218320722
MCUMulti packetsLost -0.3543842286715311
DEBUG MCUMulti jitterBufferDelay 172504.79281257626 59903.43137607144
MCUMulti jitterBufferDelay 3.509473769035818
DEBUG MCUMulti totalInterFrameDelay 90.40552057387085 1.8321105773046316
MCUMulti totalInterFrameDelay -0.01686983791759998
DEBUG MCUMulti jitter 0.008958485958485963 0.0015230765217537083
MCUMulti jitter 0.8302353652719069


==> data/result2.dat <==
SFU packetsLost -0.31193839527333195
SFU jitterBufferDelay 4.267459220875325
SFU totalInterFrameDelay 0.0684035204832299
SFU jitter 0.7993324610499283
MCU packetsLost -0.15417289798856337
MCU jitterBufferDelay 4.304474663590349
MCU totalInterFrameDelay 0.08566673831527492
MCU jitter 0.7640210312397758
MCUTwo packetsLost 0.3535114689559609
MCUTwo jitterBufferDelay 3.4589888642684627
MCUTwo totalInterFrameDelay -0.049441171155073876
MCUTwo jitter 1.0863299923779015
MCUMulti packetsLost -0.24268860065482845
MCUMulti jitterBufferDelay 3.146895527497228
MCUMulti totalInterFrameDelay -0.025016768641977105
MCUMulti jitter 0.5844482261334475


==> data/result2.txt <==
DEBUG SFU packetsLost 9.338161090117612 7.153799457340589
SFU packetsLost -0.31193839527333195
DEBUG SFU jitterBufferDelay 129478.83160446517 33895.16525803098
SFU jitterBufferDelay 4.267459220875325
DEBUG SFU totalInterFrameDelay 83.29911697727421 8.029092613974338
SFU totalInterFrameDelay 0.0684035204832299
DEBUG SFU jitter 0.007855822800388016 0.001728621642650296
SFU jitter 0.7993324610499283
DEBUG MCU packetsLost 7.596387121650282 5.286157975453628
MCU packetsLost -0.15417289798856337
DEBUG MCU jitterBufferDelay 128575.30833816316 30938.875215687207
MCU jitterBufferDelay 4.304474663590349
DEBUG MCU totalInterFrameDelay 81.97457533770333 5.489112099902937
MCU totalInterFrameDelay 0.08566673831527492
DEBUG MCU jitter 0.008013077351498405 0.0014433976914179495
MCU jitter 0.7640210312397758
DEBUG MCUTwo packetsLost 4.747082128397919 5.306972066112682
MCUTwo packetsLost 0.3535114689559609
DEBUG MCUTwo jitterBufferDelay 152954.96046388888 28500.916114119995
MCUTwo jitterBufferDelay 3.4589888642684627
DEBUG MCUTwo totalInterFrameDelay 93.62605146680838 6.201589738094838
MCUTwo totalInterFrameDelay -0.049441171155073876
DEBUG MCUTwo jitter 0.0067751683696420555 0.00206682192726278
MCUTwo jitter 1.0863299923779015
DEBUG MCUMulti packetsLost 8.484264346764348 4.28940815416524
MCUMulti packetsLost -0.24268860065482845
DEBUG MCUMulti jitterBufferDelay 164466.2762591285 31588.32026458889
MCUMulti jitterBufferDelay 3.146895527497228
DEBUG MCUMulti totalInterFrameDelay 91.28061588064749 2.6260528227042923
MCUMulti totalInterFrameDelay -0.025016768641977105
DEBUG MCUMulti jitter 0.008921236263736265 0.001643026049377824
MCUMulti jitter 0.5844482261334475


==> data/stats2_pc1.json <==
{"stats":[{"model":"Mesh","duration":134.17200016975403,"start_time":1650197470225,"end_time":1650197604397,"jitter":{"mean":0.018410714285714256,"std":0.020981094198718808},"packetsLost":{"mean":2.2142857142857144,"std":3.0161131901024874},"jitterBufferDelay":{"mean":812928.5045357136,"std":1412896.363986202},"totalInterFrameDelay":{"mean":84.96217857142918,"std":20.32808757615559}},{"model":"SFU","duration":176.99699997901917,"start_time":1650197657526,"end_time":1650197834523,"jitter":{"mean":0.010358695652173889,"std":0.010378260641882674},"packetsLost":{"mean":4.510869565217392,"std":6.159994645002951},"jitterBufferDelay":{"mean":135720.1817391305,"std":161596.7059474135},"totalInterFrameDelay":{"mean":100.1212608695651,"std":33.57335339964054}},{"model":"MCU","duration":135.83699989318848,"start_time":1650197867726,"end_time":1650198003563,"jitter":{"mean":0.009166666666666665,"std":0.007713984415044891},"packetsLost":{"mean":3.5833333333333335,"std":4.879520695951829},"jitterBufferDelay":{"mean":131331.9996666667,"std":144861.0628858507},"totalInterFrameDelay":{"mean":80.11433333333349,"std":22.21347241703248}},{"model":"MCUTwo","duration":132.96799993515015,"start_time":1650198027285,"end_time":1650198160253,"jitter":{"mean":0.009083333333333334,"std":0.007371774247462781},"packetsLost":{"mean":6.066666666666666,"std":9.00345612652287},"jitterBufferDelay":{"mean":154010.57746666664,"std":173508.40255613448},"totalInterFrameDelay":{"mean":87.21436666666685,"std":21.723217719732926}},{"model":"Mesh","duration":133.70000004768372,"start_time":1650198338770,"end_time":1650198472470,"jitter":{"mean":0.01519642857142855,"std":0.015506242571089564},"packetsLost":{"mean":6.607142857142857,"std":5.595529374383789},"jitterBufferDelay":{"mean":962389.1412142854,"std":1458552.4366038758},"totalInterFrameDelay":{"mean":88.96650000000068,"std":20.223322624245395}},{"model":"SFU","duration":132.7110002040863,"start_time":1650198494896,"end_time":1650198627607,"jitter":{"mean":0.009399999999999993,"std":0.007443565453911627},"packetsLost":{"mean":7.383333333333334,"std":9.167136351603421},"jitterBufferDelay":{"mean":119346.04346666667,"std":130262.75637443479},"totalInterFrameDelay":{"mean":80.15383333333378,"std":22.232803993324552}},{"model":"MCU","duration":134.75800013542175,"start_time":1650198648731,"end_time":1650198783489,"jitter":{"mean":0.008766666666666667,"std":0.0076231372952493765},"packetsLost":{"mean":8.433333333333334,"std":9.614861182334124},"jitterBufferDelay":{"mean":167649.59531666664,"std":196124.4948662013},"totalInterFrameDelay":{"mean":80.16170000000007,"std":22.222274037776504}},{"model":"MCUTwo","duration":162.52499985694885,"start_time":1650198808180,"end_time":1650198970705,"jitter":{"mean":0.008574999999999989,"std":0.006623396032248124},"packetsLost":{"mean":18.775,"std":23.84007917352625},"jitterBufferDelay":{"mean":134408.48357500008,"std":145717.99481590145},"totalInterFrameDelay":{"mean":104.22302500000008,"std":28.886624270142846}},{"model":"Mesh","duration":144.4100000858307,"start_time":1650199148021,"end_time":1650199292431,"jitter":{"mean":0.016073529411764678,"std":0.017109780636396447},"packetsLost":{"mean":10.823529411764707,"std":15.337325842983216},"jitterBufferDelay":{"mean":1105266.496205882,"std":1928981.0136001555},"totalInterFrameDelay":{"mean":91.74152941176563,"std":24.56785132604367}},{"model":"SFU","duration":133.75300002098083,"start_time":1650199679368,"end_time":1650199813121,"jitter":{"mean":0.008821428571428579,"std":0.006835064904219847},"packetsLost":{"mean":2.1785714285714284,"std":3.443975811145471},"jitterBufferDelay":{"mean":136375.41042857137,"std":154527.17366494387},"totalInterFrameDelay":{"mean":82.6266785714291,"std":20.822426725003698}},{"model":"MCU","duration":132.21000003814697,"start_time":1650199833850,"end_time":1650199966060,"jitter":{"mean":0.008933333333333333,"std":0.007795012650549206},"packetsLost":{"mean":11.766666666666667,"std":15.230853189788446},"jitterBufferDelay":{"mean":149323.98836666674,"std":177858.5305405239},"totalInterFrameDelay":{"mean":80.1078333333335,"std":22.22050710955058}},{"model":"MCUTwo","duration":132.95700001716614,"start_time":1650199984307,"end_time":1650200117264,"jitter":{"mean":0.010035714285714287,"std":0.0071886922258758085},"packetsLost":{"mean":5.142857142857143,"std":5.465569410371789},"jitterBufferDelay":{"mean":130856.00978571436,"std":141605.90380580068},"totalInterFrameDelay":{"mean":89.3318571428573,"std":20.246632013947334}},{"model":"Mesh","duration":131.9579999446869,"start_time":1650200284556,"end_time":1650200416514,"jitter":{"mean":0.01681666666666664,"std":0.016976936970163076},"packetsLost":{"mean":1.8333333333333333,"std":2.153807997220014},"jitterBufferDelay":{"mean":1048567.7428500006,"std":1759343.0722836463},"totalInterFrameDelay":{"mean":87.2714000000007,"std":21.729507149803663}},{"model":"SFU","duration":134.50600004196167,"start_time":1650200438422,"end_time":1650200572928,"jitter":{"mean":0.010733333333333333,"std":0.006485539470408182},"packetsLost":{"mean":3.466666666666667,"std":4.873283173476469},"jitterBufferDelay":{"mean":178315.84298333342,"std":199970.9928383838},"totalInterFrameDelay":{"mean":80.19620000000033,"std":22.241184882106317}},{"model":"MCU","duration":129.90100002288818,"start_time":1650200601074,"end_time":1650200730975,"jitter":{"mean":0.010214285714285716,"std":0.007088003662412103},"packetsLost":{"mean":6.660714285714286,"std":9.934206391687916},"jitterBufferDelay":{"mean":125750.54241071435,"std":134233.96646072282},"totalInterFrameDelay":{"mean":82.62117857142869,"std":20.8164833263278}},{"model":"MCUTwo","duration":131.16799998283386,"start_time":1650200756057,"end_time":1650200887225,"jitter":{"mean":0.010066666666666661,"std":0.0070305681768182155},"packetsLost":{"mean":15.55,"std":21.024925683578527},"jitterBufferDelay":{"mean":160666.36938333334,"std":178283.92620795165},"totalInterFrameDelay":{"mean":87.0337333333336,"std":21.70312968972253}},{"model":"Mesh","duration":37.96500015258789,"start_time":1650201062958,"end_time":1650201100923,"jitter":{"mean":0,"std":0},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":0,"std":0},"totalInterFrameDelay":{"mean":0,"std":0}},{"model":"Mesh","duration":137.80099987983704,"start_time":1650201161749,"end_time":1650201299550,"jitter":{"mean":0.019374999999999976,"std":0.02210238957669513},"packetsLost":{"mean":7.25,"std":9.75320460156558},"jitterBufferDelay":{"mean":895249.7647343745,"std":1593783.0667239302},"totalInterFrameDelay":{"mean":83.9027500000006,"std":23.953867316939423}},{"model":"SFU","duration":134.10800004005432,"start_time":1650201324132,"end_time":1650201458240,"jitter":{"mean":0.009616666666666671,"std":0.00722516820257877},"packetsLost":{"mean":6.466666666666667,"std":8.595476846703866},"jitterBufferDelay":{"mean":158498.63084999996,"std":185692.8458863382},"totalInterFrameDelay":{"mean":80.11516666666704,"std":22.22184211248593}},{"model":"MCU","duration":158.70000004768372,"start_time":1650201483473,"end_time":1650201642173,"jitter":{"mean":0.008999999999999987,"std":0.007252948583706836},"packetsLost":{"mean":4.631578947368421,"std":5.988678145298663},"jitterBufferDelay":{"mean":143651.4077763157,"std":165437.98085572163},"totalInterFrameDelay":{"mean":95.10776315789494,"std":27.87442363193112}},{"model":"MCUTwo","duration":136.32400012016296,"start_time":1650201671172,"end_time":1650201807496,"jitter":{"mean":0.008350000000000005,"std":0.006400065103835526},"packetsLost":{"mean":4.45,"std":7.297088460475178},"jitterBufferDelay":{"mean":103848.34170000005,"std":111576.93750052771},"totalInterFrameDelay":{"mean":91.77090000000022,"std":21.683550984329734}},{"model":"MCUMulti","duration":131.31700015068054,"start_time":1650202481609,"end_time":1650202612926,"jitter":{"mean":0.012383333333333314,"std":0.020330676055874023},"packetsLost":{"mean":10.75,"std":12.06320162035491},"jitterBufferDelay":{"mean":124579.66918333335,"std":140224.273730556},"totalInterFrameDelay":{"mean":86.97453333333343,"std":21.6963257069546}},{"model":"MCUMulti","duration":141.44299983978271,"start_time":1650202650183,"end_time":1650202791626,"jitter":{"mean":0.011593749999999996,"std":0.007549252342947634},"packetsLost":{"mean":11.71875,"std":14.177963479904298},"jitterBufferDelay":{"mean":138584.20621874995,"std":148460.5697348331},"totalInterFrameDelay":{"mean":94.53646875000041,"std":23.144687796264606}},{"model":"MCUMulti","duration":130.65700006484985,"start_time":1650202812694,"end_time":1650202943351,"jitter":{"mean":0.010214285714285712,"std":0.00883522634060927},"packetsLost":{"mean":8.767857142857142,"std":11.741244566892892},"jitterBufferDelay":{"mean":152015.2959464285,"std":168599.10722713007},"totalInterFrameDelay":{"mean":89.3486071428575,"std":20.249270213198574}},{"model":"MCUMulti","duration":130.9170000553131,"start_time":1650202969735,"end_time":1650203100652,"jitter":{"mean":0.009375000000000003,"std":0.007689423394693322},"packetsLost":{"mean":7.910714285714286,"std":10.318632221295967},"jitterBufferDelay":{"mean":131444.7325,"std":143128.98933901495},"totalInterFrameDelay":{"mean":89.21035714285749,"std":20.238866163566826}},{"model":"MCUMulti","duration":130.56000018119812,"start_time":1650203121393,"end_time":1650203251953,"jitter":{"mean":0.009892857142857139,"std":0.008197731766924864},"packetsLost":{"mean":17.5,"std":23.988836689474663},"jitterBufferDelay":{"mean":162591.17433928573,"std":180332.8204138913},"totalInterFrameDelay":{"mean":89.02917857142857,"std":20.21626351843248}}]}

==> data/stats2_pc2.json <==
{"stats":[{"model":"Mesh","duration":128.135999917984,"start_time":1650197469553,"end_time":1650197597689,"jitter":{"mean":0.017480769230769203,"std":0.019188829267025496},"packetsLost":{"mean":6.346153846153846,"std":9.018964240772405},"jitterBufferDelay":{"mean":741803.8222307692,"std":1227349.9949562135},"totalInterFrameDelay":{"mean":87.61565384615436,"std":18.910380960533733}},{"model":"SFU","duration":171.59299993515015,"start_time":1650197656211,"end_time":1650197827804,"jitter":{"mean":0.009852272727272696,"std":0.014802134192503914},"packetsLost":{"mean":4.136363636363637,"std":4.418920626593357},"jitterBufferDelay":{"mean":136753.50226136367,"std":169968.37664319816},"totalInterFrameDelay":{"mean":97.56327272727268,"std":33.368130984902834}},{"model":"MCU","duration":130.15199995040894,"start_time":1650197866693,"end_time":1650197996845,"jitter":{"mean":0.00896428571428572,"std":0.0074257377837257926},"packetsLost":{"mean":12.071428571428571,"std":8.875844311663986},"jitterBufferDelay":{"mean":144090.76651785715,"std":150575.01714634636},"totalInterFrameDelay":{"mean":77.56139285714312,"std":22.64536010870311}},{"model":"MCUTwo","duration":127.76600003242493,"start_time":1650198025760,"end_time":1650198153526,"jitter":{"mean":0.0025357142857142874,"std":0.0006257648381405355},"packetsLost":{"mean":0.5357142857142857,"std":0.778374811346549},"jitterBufferDelay":{"mean":201588.80350000007,"std":205443.13038284038},"totalInterFrameDelay":{"mean":92.26307142857208,"std":20.154626248313804}},{"model":"Mesh","duration":128.77699995040894,"start_time":1650198336991,"end_time":1650198465768,"jitter":{"mean":0.013826923076923063,"std":0.013821278402752438},"packetsLost":{"mean":9.461538461538462,"std":8.477258125446209},"jitterBufferDelay":{"mean":875254.5560192303,"std":1268666.1773721005},"totalInterFrameDelay":{"mean":91.55288461538535,"std":18.78873030124325}},{"model":"SFU","duration":128.04399991035461,"start_time":1650198492858,"end_time":1650198620902,"jitter":{"mean":0.0073571428571428624,"std":0.00668000366613609},"packetsLost":{"mean":9.535714285714286,"std":9.509326785759722},"jitterBufferDelay":{"mean":103728.0109642857,"std":121465.08049757511},"totalInterFrameDelay":{"mean":77.59150000000004,"std":22.67632736152788}},{"model":"MCU","duration":130.33400011062622,"start_time":1650198646448,"end_time":1650198776782,"jitter":{"mean":0.008375000000000006,"std":0.007092658427658022},"packetsLost":{"mean":21.214285714285715,"std":16.920733568311864},"jitterBufferDelay":{"mean":153490.821125,"std":189551.5085782811},"totalInterFrameDelay":{"mean":77.6269285714286,"std":22.664833349942114}},{"model":"MCUTwo","duration":158.3090000152588,"start_time":1650198805904,"end_time":1650198964213,"jitter":{"mean":0.003900000000000003,"std":0.001813835714721701},"packetsLost":{"mean":6.8,"std":1.8330302779823378},"jitterBufferDelay":{"mean":133908.0245,"std":140121.91430254007},"totalInterFrameDelay":{"mean":107.12530000000031,"std":28.830565733436476}},{"model":"Mesh","duration":139.4869999885559,"start_time":1650199146290,"end_time":1650199285777,"jitter":{"mean":0.01654687499999997,"std":0.016125416358481283},"packetsLost":{"mean":6.15625,"std":9.904573990712574},"jitterBufferDelay":{"mean":1061562.7290312503,"std":1800220.5573068655},"totalInterFrameDelay":{"mean":94.25428125000079,"std":23.13127154043164}},{"model":"SFU","duration":130.92200016975403,"start_time":1650199675554,"end_time":1650199806476,"jitter":{"mean":0.006339285714285719,"std":0.005892721859919003},"packetsLost":{"mean":21.696428571428573,"std":16.815086384019583},"jitterBufferDelay":{"mean":145254.75300000003,"std":151407.68253055305},"totalInterFrameDelay":{"mean":77.58321428571443,"std":22.64096251480868}},{"model":"MCU","duration":127.90400004386902,"start_time":1650199831520,"end_time":1650199959424,"jitter":{"mean":0.008107142857142863,"std":0.0062583617534251405},"packetsLost":{"mean":4.107142857142857,"std":3.79698457156922},"jitterBufferDelay":{"mean":191948.09276785725,"std":196802.7665656146},"totalInterFrameDelay":{"mean":77.54378571428582,"std":22.65268585204109}},{"model":"MCUTwo","duration":129.0899999141693,"start_time":1650199981523,"end_time":1650200110613,"jitter":{"mean":0.006178571428571431,"std":0.004080034763757455},"packetsLost":{"mean":2.4285714285714284,"std":0.7284313590846843},"jitterBufferDelay":{"mean":155805.36385714286,"std":158854.06097062002},"totalInterFrameDelay":{"mean":92.21771428571462,"std":20.151979571066732}},{"model":"Mesh","duration":127.5440001487732,"start_time":1650200282347,"end_time":1650200409891,"jitter":{"mean":0.015410714285714264,"std":0.0154084586993572},"packetsLost":{"mean":2.607142857142857,"std":2.2809660502622524},"jitterBufferDelay":{"mean":1010050.9407500002,"std":1630977.0120118943},"totalInterFrameDelay":{"mean":89.85217857142936,"std":20.30495094280129}},{"model":"SFU","duration":130.106999874115,"start_time":1650200436190,"end_time":1650200566297,"jitter":{"mean":0.007803571428571435,"std":0.006007197001624507},"packetsLost":{"mean":15.285714285714286,"std":16.086500868867713},"jitterBufferDelay":{"mean":184612.94587500003,"std":194269.1991572847},"totalInterFrameDelay":{"mean":77.66907142857143,"std":22.70867005750537}},{"model":"MCU","duration":126.7170000076294,"start_time":1650200597637,"end_time":1650200724354,"jitter":{"mean":0.009517857142857147,"std":0.00636112936802378},"packetsLost":{"mean":5.803571428571429,"std":6.11911420660453},"jitterBufferDelay":{"mean":100281.31767857153,"std":114805.06058907481},"totalInterFrameDelay":{"mean":77.54053571428578,"std":22.653032025824665}},{"model":"MCUTwo","duration":126.63800001144409,"start_time":1650200753941,"end_time":1650200880579,"jitter":{"mean":0.0068214285714285755,"std":0.003761207741333801},"packetsLost":{"mean":0.75,"std":1.0220777158038703},"jitterBufferDelay":{"mean":187488.7936428571,"std":189206.80106930295},"totalInterFrameDelay":{"mean":92.25764285714297,"std":20.159465357874318}},{"model":"Mesh","duration":32.8529999256134,"start_time":1650201061431,"end_time":1650201094284,"jitter":{"mean":0,"std":0},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":0,"std":0},"totalInterFrameDelay":{"mean":0,"std":0}},{"model":"Mesh","duration":131.356999874115,"start_time":1650201161572,"end_time":1650201292929,"jitter":{"mean":0.016892857142857105,"std":0.01715130000427768},"packetsLost":{"mean":3.892857142857143,"std":6.504609825315569},"jitterBufferDelay":{"mean":758297.2243035716,"std":1188283.6732640942},"totalInterFrameDelay":{"mean":88.96071428571499,"std":21.19796307407459}},{"model":"SFU","duration":128.9630000591278,"start_time":1650201322652,"end_time":1650201451615,"jitter":{"mean":0.00746428571428572,"std":0.006755855359068367},"packetsLost":{"mean":8.071428571428571,"std":7.613092911128131},"jitterBufferDelay":{"mean":178446.3808035714,"std":185677.42295903215},"totalInterFrameDelay":{"mean":77.56992857142889,"std":22.641783634196837}},{"model":"MCU","duration":154.73600006103516,"start_time":1650201480826,"end_time":1650201635562,"jitter":{"mean":0.008552631578947353,"std":0.00701576183514121},"packetsLost":{"mean":16.026315789473685,"std":10.44153356881536},"jitterBufferDelay":{"mean":138722.03706578948,"std":148912.07606651768},"totalInterFrameDelay":{"mean":90.0634736842107,"std":29.291436477809583}},{"model":"MCUTwo","duration":131.83100008964539,"start_time":1650201669041,"end_time":1650201800872,"jitter":{"mean":0.00636666666666667,"std":0.004324221188710039},"packetsLost":{"mean":2.033333333333333,"std":1.0482790129010926},"jitterBufferDelay":{"mean":99804.49233333334,"std":105818.70268569919},"totalInterFrameDelay":{"mean":94.78846666666732,"std":21.610431132108033}},{"model":"MCUMulti","duration":126.48200011253357,"start_time":1650202479814,"end_time":1650202606296,"jitter":{"mean":0.008321428571428575,"std":0.007275465480584976},"packetsLost":{"mean":8.178571428571429,"std":6.403423032301726},"jitterBufferDelay":{"mean":122945.05574999998,"std":140990.79136751452},"totalInterFrameDelay":{"mean":92.28664285714356,"std":20.149328743187787}},{"model":"MCUMulti","duration":138.3360002040863,"start_time":1650202646669,"end_time":1650202785005,"jitter":{"mean":0.009093750000000005,"std":0.006236782899660678},"packetsLost":{"mean":5.84375,"std":3.298762788910412},"jitterBufferDelay":{"mean":134075.36156249995,"std":144954.26663959314},"totalInterFrameDelay":{"mean":97.27456250000111,"std":23.052991684836446}},{"model":"MCUMulti","duration":126.98300004005432,"start_time":1650202809745,"end_time":1650202936728,"jitter":{"mean":0.009178571428571435,"std":0.007540621286588718},"packetsLost":{"mean":7.178571428571429,"std":5.230771395096052},"jitterBufferDelay":{"mean":160733.6330714286,"std":172139.06351520706},"totalInterFrameDelay":{"mean":92.26221428571459,"std":20.156965248408273}},{"model":"MCUMulti","duration":126.96900010108948,"start_time":1650202967059,"end_time":1650203094028,"jitter":{"mean":0.008750000000000006,"std":0.006057020719792853},"packetsLost":{"mean":1.6071428571428572,"std":2.5542581494198173},"jitterBufferDelay":{"mean":180039.92078571426,"std":187447.74880422206},"totalInterFrameDelay":{"mean":92.22221428571481,"std":20.153757771474353}},{"model":"MCUMulti","duration":126.6859998703003,"start_time":1650203118650,"end_time":1650203245336,"jitter":{"mean":0.00946428571428572,"std":0.006790130142120896},"packetsLost":{"mean":13.321428571428571,"std":8.498124042687182},"jitterBufferDelay":{"mean":191769.17625000002,"std":200161.38468864394},"totalInterFrameDelay":{"mean":92.29042857142898,"std":20.163549094890787}}]}

==> data/stats2_pc3.json <==
{"stats":[{"model":"Mesh","duration":122.76600003242493,"start_time":1650197481895,"end_time":1650197604661,"jitter":{"mean":0.008875000000000006,"std":0.0072042377575054},"packetsLost":{"mean":6.4375,"std":6.461121709889081},"jitterBufferDelay":{"mean":156088.12856250012,"std":158024.49067390314},"totalInterFrameDelay":{"mean":87.17400000000062,"std":17.265251163826694}},{"model":"SFU","duration":166.239000082016,"start_time":1650197668510,"end_time":1650197834749,"jitter":{"mean":0.006071428571428574,"std":0.00807227134243209},"packetsLost":{"mean":1.5714285714285714,"std":2.5879101436418974},"jitterBufferDelay":{"mean":107138.56196428569,"std":114906.78062514841},"totalInterFrameDelay":{"mean":99.65966666666753,"std":30.27772285476373}},{"model":"MCU","duration":123.92600011825562,"start_time":1650197879852,"end_time":1650198003778,"jitter":{"mean":0.005884615384615386,"std":0.00399352286234485},"packetsLost":{"mean":4,"std":1},"jitterBufferDelay":{"mean":95774.3553076923,"std":100320.30801315675},"totalInterFrameDelay":{"mean":79.75169230769225,"std":18.711288696254393}},{"model":"MCUTwo","duration":122.94600009918213,"start_time":1650198037530,"end_time":1650198160476,"jitter":{"mean":0.006000000000000004,"std":0.00417870057093571},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":160917.38773076914,"std":164142.98143045016},"totalInterFrameDelay":{"mean":89.76130769230797,"std":18.706912438515147}},{"model":"Mesh","duration":125.5479998588562,"start_time":1650198347167,"end_time":1650198472715,"jitter":{"mean":0.008730769230769238,"std":0.007385316473129897},"packetsLost":{"mean":8.288461538461538,"std":5.551633641971935},"jitterBufferDelay":{"mean":240659.06921153847,"std":267226.6026042534},"totalInterFrameDelay":{"mean":89.67080769230849,"std":18.708699188056645}},{"model":"SFU","duration":123.45900011062622,"start_time":1650198504366,"end_time":1650198627825,"jitter":{"mean":0.0058653846153846195,"std":0.005203655690414066},"packetsLost":{"mean":6.730769230769231,"std":8.953115883516121},"jitterBufferDelay":{"mean":72532.54317307695,"std":77000.9448783719},"totalInterFrameDelay":{"mean":79.6445769230773,"std":18.708603981495074}},{"model":"MCU","duration":125.82500004768372,"start_time":1650198657893,"end_time":1650198783718,"jitter":{"mean":0.0055769230769230765,"std":0.003864762674802216},"packetsLost":{"mean":6.653846153846154,"std":1.5427823938562748},"jitterBufferDelay":{"mean":100100.39657692309,"std":104913.40620267972},"totalInterFrameDelay":{"mean":79.66100000000007,"std":18.708123352828224}},{"model":"MCUTwo","duration":154.43899989128113,"start_time":1650198816604,"end_time":1650198971043,"jitter":{"mean":0.005184210526315793,"std":0.003291578274115016},"packetsLost":{"mean":4.2894736842105265,"std":0.7916636292890159},"jitterBufferDelay":{"mean":182179.03449999995,"std":188384.32712653052},"totalInterFrameDelay":{"mean":104.66794736842192,"std":27.379728779699438}},{"model":"Mesh","duration":135.69700002670288,"start_time":1650199157016,"end_time":1650199292713,"jitter":{"mean":0.009700000000000002,"std":0.00837118072118065},"packetsLost":{"mean":14.133333333333333,"std":9.95735350828165},"jitterBufferDelay":{"mean":178967.78351666674,"std":185629.5072730454},"totalInterFrameDelay":{"mean":94.68390000000082,"std":21.6052275932632}},{"model":"SFU","duration":126.69400000572205,"start_time":1650199686685,"end_time":1650199813379,"jitter":{"mean":0.006423076923076926,"std":0.0057054162992659},"packetsLost":{"mean":25.26923076923077,"std":18.403715536872717},"jitterBufferDelay":{"mean":94527.01515384618,"std":100195.49533040795},"totalInterFrameDelay":{"mean":79.67207692307719,"std":18.70816649512946}},{"model":"MCU","duration":123.47000002861023,"start_time":1650199842851,"end_time":1650199966321,"jitter":{"mean":0.006192307692307692,"std":0.004215532001915254},"packetsLost":{"mean":1.5,"std":1.5},"jitterBufferDelay":{"mean":69855.17615384616,"std":73478.61765514247},"totalInterFrameDelay":{"mean":79.74838461538477,"std":18.70678684138496}},{"model":"MCUTwo","duration":125.11299991607666,"start_time":1650199992394,"end_time":1650200117507,"jitter":{"mean":0.006692307692307695,"std":0.004111608619967},"packetsLost":{"mean":1.8076923076923077,"std":0.8779009392702559},"jitterBufferDelay":{"mean":146970.64819230765,"std":148876.47182955462},"totalInterFrameDelay":{"mean":89.75153846153874,"std":18.707280078644438}},{"model":"Mesh","duration":122.72300004959106,"start_time":1650200294087,"end_time":1650200416810,"jitter":{"mean":0.009269230769230776,"std":0.00725925241069147},"packetsLost":{"mean":2.076923076923077,"std":0.6749972605686241},"jitterBufferDelay":{"mean":190319.1284615386,"std":199446.55841656594},"totalInterFrameDelay":{"mean":89.6828076923084,"std":18.713007810322537}},{"model":"SFU","duration":125.89100003242493,"start_time":1650200447285,"end_time":1650200573176,"jitter":{"mean":0.006019230769230773,"std":0.004745404192136384},"packetsLost":{"mean":18.807692307692307,"std":12.943722062390027},"jitterBufferDelay":{"mean":103744.17617307694,"std":108636.25507503895},"totalInterFrameDelay":{"mean":79.63350000000035,"std":18.712145211168703}},{"model":"MCU","duration":122.87800002098083,"start_time":1650200608364,"end_time":1650200731242,"jitter":{"mean":0.007000000000000002,"std":0.004123105625617657},"packetsLost":{"mean":2.576923076923077,"std":1.0803516850144719},"jitterBufferDelay":{"mean":97785.61923076924,"std":103832.09424908276},"totalInterFrameDelay":{"mean":79.75946153846147,"std":18.71125218280537}},{"model":"MCUTwo","duration":122.28600001335144,"start_time":1650200765187,"end_time":1650200887473,"jitter":{"mean":0.006230769230769234,"std":0.0035981586349312237},"packetsLost":{"mean":0.5769230769230769,"std":0.7929049280033964},"jitterBufferDelay":{"mean":154710.41857692308,"std":156880.69536701273},"totalInterFrameDelay":{"mean":89.74561538461572,"std":18.709829812730096}},{"model":"Mesh","duration":28.60700011253357,"start_time":1650201072520,"end_time":1650201101127,"jitter":{"mean":0,"std":0},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":0,"std":0},"totalInterFrameDelay":{"mean":0,"std":0}},{"model":"Mesh","duration":124.5239999294281,"start_time":1650201175312,"end_time":1650201299836,"jitter":{"mean":0.00942307692307693,"std":0.007055674622507617},"packetsLost":{"mean":8.25,"std":6.863714513517948},"jitterBufferDelay":{"mean":192961.9500192308,"std":205098.65225846035},"totalInterFrameDelay":{"mean":84.66446153846206,"std":18.710847039641205}},{"model":"SFU","duration":124.40199995040894,"start_time":1650201334073,"end_time":1650201458475,"jitter":{"mean":0.005711538461538464,"std":0.005234267777979802},"packetsLost":{"mean":4.961538461538462,"std":4.3587292540440234},"jitterBufferDelay":{"mean":87188.47523076924,"std":94140.61451197679},"totalInterFrameDelay":{"mean":79.6868076923081,"std":18.70511446928855}},{"model":"MCU","duration":151.08300018310547,"start_time":1650201491350,"end_time":1650201642433,"jitter":{"mean":0.005944444444444447,"std":0.004533483112994074},"packetsLost":{"mean":4.916666666666667,"std":2.0052015692526597},"jitterBufferDelay":{"mean":118873.50911111113,"std":127145.08221324423},"totalInterFrameDelay":{"mean":92.2491666666668,"std":25.941363759341534}},{"model":"MCUTwo","duration":127.79800009727478,"start_time":1650201679951,"end_time":1650201807749,"jitter":{"mean":0.005607142857142859,"std":0.003436560632317113},"packetsLost":{"mean":2,"std":1},"jitterBufferDelay":{"mean":187161.65821428568,"std":190600.74167734158},"totalInterFrameDelay":{"mean":92.2382857142861,"std":20.15426615394649}},{"model":"MCUMulti","duration":122.20700001716614,"start_time":1650202490948,"end_time":1650202613155,"jitter":{"mean":0.006346153846153849,"std":0.004556840231937945},"packetsLost":{"mean":8.384615384615385,"std":6.312849673952101},"jitterBufferDelay":{"mean":194342.38873076925,"std":196344.58774204328},"totalInterFrameDelay":{"mean":89.75753846153891,"std":18.70779392748266}},{"model":"MCUMulti","duration":134.00499987602234,"start_time":1650202657835,"end_time":1650202791840,"jitter":{"mean":0.0076666666666666715,"std":0.004221637386396669},"packetsLost":{"mean":4.833333333333333,"std":2.1921577396609853},"jitterBufferDelay":{"mean":193405.90143333332,"std":196912.75241959348},"totalInterFrameDelay":{"mean":94.75680000000051,"std":21.606575789792}},{"model":"MCUMulti","duration":122.98200011253357,"start_time":1650202820586,"end_time":1650202943568,"jitter":{"mean":0.006884615384615388,"std":0.00507881666318295},"packetsLost":{"mean":7.076923076923077,"std":5.045356409786641},"jitterBufferDelay":{"mean":180190.73515384615,"std":183215.62209459455},"totalInterFrameDelay":{"mean":89.76092307692298,"std":18.702985127685253}},{"model":"MCUMulti","duration":123.2350001335144,"start_time":1650202977633,"end_time":1650203100868,"jitter":{"mean":0.006923076923076926,"std":0.005504704819327643},"packetsLost":{"mean":0.7692307692307693,"std":1.80400606147055},"jitterBufferDelay":{"mean":159606.65326923077,"std":161981.78664263064},"totalInterFrameDelay":{"mean":89.74861538461582,"std":18.708845548968892}},{"model":"MCUMulti","duration":123.33999991416931,"start_time":1650203128848,"end_time":1650203252188,"jitter":{"mean":0.0077307692307692355,"std":0.005741600502591666},"packetsLost":{"mean":13.423076923076923,"std":6.766279951250777},"jitterBufferDelay":{"mean":240670.23969230766,"std":243210.84928865163},"totalInterFrameDelay":{"mean":89.7501538461541,"std":18.695809723227473}}]}

==> data/stats_pc1.json <==
{"stats":[{"model":"Mesh","duration":130.25099992752075,"start_time":1650284736984,"end_time":1650284867235,"jitter":{"mean":0.020178571428571407,"std":0.02204711443935561},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":918247.3043214288,"std":1574296.3696527116},"totalInterFrameDelay":{"mean":83.06557142857199,"std":20.17439434111087}},{"model":"SFU","duration":130.8789999485016,"start_time":1650284889742,"end_time":1650285020621,"jitter":{"mean":0.01228571428571428,"std":0.008395820145665797},"packetsLost":{"mean":0.16071428571428573,"std":0.36726721073577023},"jitterBufferDelay":{"mean":152012.38866071426,"std":164834.9831763505},"totalInterFrameDelay":{"mean":77.69082142857181,"std":20.839124464152338}},{"model":"MCU","duration":137.4210000038147,"start_time":1650285048225,"end_time":1650285185646,"jitter":{"mean":0.009687499999999996,"std":0.007570243968988053},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":147799.1385468749,"std":157613.60185866323},"totalInterFrameDelay":{"mean":82.61309375000033,"std":23.628337902241487}},{"model":"MCUTwo","duration":131.1670000553131,"start_time":1650285214185,"end_time":1650285345352,"jitter":{"mean":0.009142857142857147,"std":0.007619122023446207},"packetsLost":{"mean":2.5,"std":3.278719262151},"jitterBufferDelay":{"mean":132978.70566071424,"std":141973.90387683106},"totalInterFrameDelay":{"mean":88.28578571428606,"std":20.178582150313723}},{"model":"MCUMulti","duration":129.8329999446869,"start_time":1650285373885,"end_time":1650285503718,"jitter":{"mean":0.010964285714285713,"std":0.007228327917976331},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":134324.07689285715,"std":142636.32845096654},"totalInterFrameDelay":{"mean":89.35821428571447,"std":20.252306373697547}},{"model":"Mesh","duration":131.23600006103516,"start_time":1650285518651,"end_time":1650285649887,"jitter":{"mean":0.019316666666666638,"std":0.02001623646498571},"packetsLost":{"mean":1,"std":1.7320508075688772},"jitterBufferDelay":{"mean":1046075.5561166663,"std":1767544.0325429242},"totalInterFrameDelay":{"mean":87.12190000000064,"std":21.727650678878113}},{"model":"SFU","duration":129.40100002288818,"start_time":1650285672193,"end_time":1650285801594,"jitter":{"mean":0.01082142857142857,"std":0.008246443265469808},"packetsLost":{"mean":2.4642857142857144,"std":2.570188192903153},"jitterBufferDelay":{"mean":140112.09523214278,"std":150908.4774642467},"totalInterFrameDelay":{"mean":77.67107142857166,"std":20.82846451532999}},{"model":"MCU","duration":133.31699991226196,"start_time":1650285831696,"end_time":1650285965013,"jitter":{"mean":0.010633333333333328,"std":0.007839997165532369},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":115515.2821166667,"std":126165.28809778795},"totalInterFrameDelay":{"mean":80.08236666666699,"std":22.206394072404535}},{"model":"MCUTwo","duration":129.52400016784668,"start_time":1650285995195,"end_time":1650286124719,"jitter":{"mean":0.009696428571428576,"std":0.00806207976281807},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":136097.00914285713,"std":144644.67245107316},"totalInterFrameDelay":{"mean":89.01903571428586,"std":20.21462589930233}},{"model":"MCUMulti","duration":131.32299995422363,"start_time":1650286146595,"end_time":1650286277918,"jitter":{"mean":0.010799999999999995,"std":0.008995925003392751},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":141844.78305,"std":156972.83769863224},"totalInterFrameDelay":{"mean":87.27640000000012,"std":21.732500518195224}},{"model":"Mesh","duration":134.10599994659424,"start_time":1650286293102,"end_time":1650286427208,"jitter":{"mean":0.023374999999999962,"std":0.045062481424604804},"packetsLost":{"mean":7.75,"std":13.423393758658799},"jitterBufferDelay":{"mean":1154488.2752321432,"std":2008774.1944643075},"totalInterFrameDelay":{"mean":89.21467857142922,"std":20.239040224727685}},{"model":"SFU","duration":130.25099992752075,"start_time":1650286458533,"end_time":1650286588784,"jitter":{"mean":0.012839285714285704,"std":0.009985304891464784},"packetsLost":{"mean":0.14285714285714285,"std":0.5486532677049006},"jitterBufferDelay":{"mean":142425.35066071435,"std":158279.8743119504},"totalInterFrameDelay":{"mean":77.68514285714343,"std":20.844350369746735}},{"model":"MCU","duration":131.61700010299683,"start_time":1650286613314,"end_time":1650286744931,"jitter":{"mean":0.0101,"std":0.007671809869037861},"packetsLost":{"mean":18,"std":27.921914929555484},"jitterBufferDelay":{"mean":122388.54794999995,"std":134709.7875470136},"totalInterFrameDelay":{"mean":80.10066666666657,"std":22.22450585777446}},{"model":"MCUTwo","duration":131.38199996948242,"start_time":1650286771747,"end_time":1650286903129,"jitter":{"mean":0.009683333333333329,"std":0.008063274079980726},"packetsLost":{"mean":0.6833333333333333,"std":2.6171973984058257},"jitterBufferDelay":{"mean":137701.66484999994,"std":155336.1809416355},"totalInterFrameDelay":{"mean":86.98163333333326,"std":21.703751516705843}},{"model":"MCUMulti","duration":139.1729998588562,"start_time":1650286929279,"end_time":1650287068452,"jitter":{"mean":0.010949999999999994,"std":0.007708058553661022},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":136740.07625,"std":150694.9209409058},"totalInterFrameDelay":{"mean":91.78900000000014,"std":21.679472939473683}},{"model":"Mesh","duration":136.10999989509583,"start_time":1650287085470,"end_time":1650287221580,"jitter":{"mean":0.019671874999999974,"std":0.021415571647387235},"packetsLost":{"mean":2.75,"std":4.763139720814412},"jitterBufferDelay":{"mean":1137343.0087812496,"std":1929090.4355298374},"totalInterFrameDelay":{"mean":89.73084375000062,"std":23.177008866695452}},{"model":"SFU","duration":129.54199981689453,"start_time":1650287246051,"end_time":1650287375593,"jitter":{"mean":0.012857142857142843,"std":0.018881612911042574},"packetsLost":{"mean":7.625,"std":8.745534574855903},"jitterBufferDelay":{"mean":137967.9777857143,"std":149147.6890579472},"totalInterFrameDelay":{"mean":77.74353571428608,"std":20.85258665264097}},{"model":"MCU","duration":129.864000082016,"start_time":1650287397207,"end_time":1650287527071,"jitter":{"mean":0.010115384615384618,"std":0.008056659562970832},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":159143.70659615382,"std":175202.64773241125},"totalInterFrameDelay":{"mean":80.11557692307686,"std":19.419643067252796}},{"model":"MCUTwo","duration":128.6560001373291,"start_time":1650287551120,"end_time":1650287679776,"jitter":{"mean":0.010035714285714287,"std":0.008421834474647871},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":146126.0851964286,"std":156286.45674237827},"totalInterFrameDelay":{"mean":88.93100000000018,"std":20.21260317581307}},{"model":"MCUMulti","duration":129.10400009155273,"start_time":1650287699668,"end_time":1650287828772,"jitter":{"mean":0.010357142857142853,"std":0.008386699869071122},"packetsLost":{"mean":3.1964285714285716,"std":6.092793292246243},"jitterBufferDelay":{"mean":177003.17139285718,"std":189135.44214719048},"totalInterFrameDelay":{"mean":89.20353571428598,"std":20.2481072386717}},{"model":"Mesh","duration":131.0090000629425,"start_time":1650287839197,"end_time":1650287970206,"jitter":{"mean":0.01846428571428569,"std":0.01854816537492351},"packetsLost":{"mean":8.5,"std":14.722431864335457},"jitterBufferDelay":{"mean":1275032.8738749996,"std":2214471.255784446},"totalInterFrameDelay":{"mean":88.35007142857194,"std":20.19062970419853}},{"model":"SFU","duration":129.21000003814697,"start_time":1650287995852,"end_time":1650288125062,"jitter":{"mean":0.010249999999999993,"std":0.006130281979065669},"packetsLost":{"mean":1.6964285714285714,"std":3.779265059208616},"jitterBufferDelay":{"mean":146561.06544642855,"std":170768.14952558625},"totalInterFrameDelay":{"mean":77.65696428571462,"std":20.836942261766364}},{"model":"MCU","duration":129.8659999370575,"start_time":1650288145058,"end_time":1650288274924,"jitter":{"mean":0.010692307692307695,"std":0.008648117762172433},"packetsLost":{"mean":2,"std":2.449489742783178},"jitterBufferDelay":{"mean":134823.69849999997,"std":147834.74069115645},"totalInterFrameDelay":{"mean":80.09146153846153,"std":19.420457707176965}},{"model":"MCUTwo","duration":128.7460000514984,"start_time":1650288295447,"end_time":1650288424193,"jitter":{"mean":0.036192307692307676,"std":0.05061887701301928},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":169754.6389615384,"std":182478.62842917748},"totalInterFrameDelay":{"mean":85.66396153846196,"std":19.161780494758457}},{"model":"MCUMulti","duration":133.46399998664856,"start_time":1650288458803,"end_time":1650288592267,"jitter":{"mean":0.009066666666666667,"std":0.007646059260967189},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":146102.1635166667,"std":157300.78900111292},"totalInterFrameDelay":{"mean":88.3607333333334,"std":21.879587133420177}}]}

==> data/stats_pc2.json <==
{"stats":[{"model":"Mesh","duration":125.47300004959106,"start_time":1650284738146,"end_time":1650284863619,"jitter":{"mean":0.021403846153846127,"std":0.024167094296699478},"packetsLost":{"mean":15.615384615384615,"std":12.445502502686612},"jitterBufferDelay":{"mean":1042322.9855961545,"std":1754574.3735594114},"totalInterFrameDelay":{"mean":85.53311538461574,"std":18.733367610367573}},{"model":"SFU","duration":126.56699991226196,"start_time":1650284890431,"end_time":1650285016998,"jitter":{"mean":0.008711538461538467,"std":0.006729203114501223},"packetsLost":{"mean":25.53846153846154,"std":22.41433395985491},"jitterBufferDelay":{"mean":127078.63180769232,"std":148955.90560511942},"totalInterFrameDelay":{"mean":75.13700000000016,"std":21.401082675704465}},{"model":"MCU","duration":132.50600004196167,"start_time":1650285049518,"end_time":1650285182024,"jitter":{"mean":0.008533333333333339,"std":0.00699158224025307},"packetsLost":{"mean":25.716666666666665,"std":23.644655256996714},"jitterBufferDelay":{"mean":123627.68721666663,"std":145028.88112030816},"totalInterFrameDelay":{"mean":80.05143333333346,"std":23.951693998106425}},{"model":"MCUTwo","duration":126.18499994277954,"start_time":1650285215537,"end_time":1650285341722,"jitter":{"mean":0.007307692307692312,"std":0.004426921406134811},"packetsLost":{"mean":7.461538461538462,"std":3.2371731403847415},"jitterBufferDelay":{"mean":87109.6407692308,"std":91105.76473587027},"totalInterFrameDelay":{"mean":89.68238461538502,"std":18.71248333451233}},{"model":"MCUMulti","duration":126.12999987602234,"start_time":1650285373959,"end_time":1650285500089,"jitter":{"mean":0.006730769230769235,"std":0.004942419932876948},"packetsLost":{"mean":6.5,"std":1.5},"jitterBufferDelay":{"mean":78074.8116153846,"std":80942.95041230232},"totalInterFrameDelay":{"mean":89.77569230769252,"std":18.70836935452567}},{"model":"Mesh","duration":126.59799981117249,"start_time":1650285519683,"end_time":1650285646281,"jitter":{"mean":0.017642857142857134,"std":0.01794080402266276},"packetsLost":{"mean":6.660714285714286,"std":6.660857907298766},"jitterBufferDelay":{"mean":945181.3101071428,"std":1559866.101409455},"totalInterFrameDelay":{"mean":89.64925000000054,"std":20.28154799957231}},{"model":"SFU","duration":126.09299993515015,"start_time":1650285671924,"end_time":1650285798017,"jitter":{"mean":0.007769230769230774,"std":0.006721422081144682},"packetsLost":{"mean":29.634615384615383,"std":26.006677283221123},"jitterBufferDelay":{"mean":93800.14025,"std":105315.07069556354},"totalInterFrameDelay":{"mean":75.16438461538456,"std":21.42677082185021}},{"model":"MCU","duration":128.32100009918213,"start_time":1650285833120,"end_time":1650285961441,"jitter":{"mean":0.015285714285714291,"std":0.03527277090542985},"packetsLost":{"mean":16.660714285714285,"std":14.229341900396076},"jitterBufferDelay":{"mean":87393.57866071425,"std":95414.53563117233},"totalInterFrameDelay":{"mean":77.54339285714289,"std":22.637829258218822}},{"model":"MCUTwo","duration":125.73000001907349,"start_time":1650285995421,"end_time":1650286121151,"jitter":{"mean":0.008000000000000005,"std":0.004350066312491897},"packetsLost":{"mean":0.5,"std":0.7467879938056768},"jitterBufferDelay":{"mean":94373.56092307692,"std":98138.0348780248},"totalInterFrameDelay":{"mean":89.07238461538523,"std":18.706087995165344}},{"model":"MCUMulti","duration":126.94200015068054,"start_time":1650286147399,"end_time":1650286274341,"jitter":{"mean":0.010071428571428577,"std":0.008480770565682994},"packetsLost":{"mean":22.321428571428573,"std":18.211169201165237},"jitterBufferDelay":{"mean":129859.40917857144,"std":142333.91999939416},"totalInterFrameDelay":{"mean":92.25885714285758,"std":20.152617284318133}},{"model":"Mesh","duration":129.58399987220764,"start_time":1650286294062,"end_time":1650286423646,"jitter":{"mean":0.01823214285714282,"std":0.01767665032851914},"packetsLost":{"mean":2.0357142857142856,"std":2.1544330188365253},"jitterBufferDelay":{"mean":1020124.5724285711,"std":1732517.9613234296},"totalInterFrameDelay":{"mean":89.18432142857185,"std":20.231417608077287}},{"model":"SFU","duration":126.44599986076355,"start_time":1650286458775,"end_time":1650286585221,"jitter":{"mean":0.014519230769230757,"std":0.03521062469931451},"packetsLost":{"mean":42.09615384615385,"std":33.523390006304446},"jitterBufferDelay":{"mean":99230.63640384623,"std":114402.56116802963},"totalInterFrameDelay":{"mean":75.14280769230773,"std":21.420004404616886}},{"model":"MCU","duration":127.95199990272522,"start_time":1650286613423,"end_time":1650286741375,"jitter":{"mean":0.010910714285714282,"std":0.008799912308236556},"packetsLost":{"mean":13.446428571428571,"std":11.996903831014578},"jitterBufferDelay":{"mean":92245.23966071432,"std":105040.245385596},"totalInterFrameDelay":{"mean":77.55046428571427,"std":22.64736550506905}},{"model":"MCUTwo","duration":126.64499998092651,"start_time":1650286772920,"end_time":1650286899565,"jitter":{"mean":0.008535714285714289,"std":0.007038070671392131},"packetsLost":{"mean":6.178571428571429,"std":1.8526731927632751},"jitterBufferDelay":{"mean":145946.99078571427,"std":166383.18534486362},"totalInterFrameDelay":{"mean":92.20242857142907,"std":20.15635711741918}},{"model":"MCUMulti","duration":135.77500009536743,"start_time":1650286929123,"end_time":1650287064898,"jitter":{"mean":0.009766666666666672,"std":0.007675429774431016},"packetsLost":{"mean":5.766666666666667,"std":5.161933315682754},"jitterBufferDelay":{"mean":118268.41709999996,"std":132473.77023112026},"totalInterFrameDelay":{"mean":94.77120000000052,"std":21.60318047016932}},{"model":"Mesh","duration":132.06399989128113,"start_time":1650287085983,"end_time":1650287218047,"jitter":{"mean":0.022999999999999965,"std":0.043347818091956244},"packetsLost":{"mean":10.25,"std":8.751428454829531},"jitterBufferDelay":{"mean":1004986.1598666664,"std":1630173.0091847756},"totalInterFrameDelay":{"mean":92.22496666666726,"std":21.734942646169088}},{"model":"SFU","duration":125.82399988174438,"start_time":1650287246265,"end_time":1650287372089,"jitter":{"mean":0.009692307692307698,"std":0.009398319124549019},"packetsLost":{"mean":30.076923076923077,"std":19.902499025389282},"jitterBufferDelay":{"mean":122168.07465384618,"std":134553.13923504003},"totalInterFrameDelay":{"mean":75.19573076923078,"std":21.422600281295278}},{"model":"MCU","duration":126.31299996376038,"start_time":1650287397259,"end_time":1650287523572,"jitter":{"mean":0.012326923076923069,"std":0.016375076222777573},"packetsLost":{"mean":25.96153846153846,"std":18.863845699014107},"jitterBufferDelay":{"mean":163282.3963461538,"std":183422.2798235479},"totalInterFrameDelay":{"mean":75.0483461538461,"std":21.362041876876575}},{"model":"MCUTwo","duration":125.18200016021729,"start_time":1650287551093,"end_time":1650287676275,"jitter":{"mean":0.006923076923076927,"std":0.0042419432858345225},"packetsLost":{"mean":3.3461538461538463,"std":2.018039941899216},"jitterBufferDelay":{"mean":130450.31811538455,"std":140280.41408024347},"totalInterFrameDelay":{"mean":89.75307692307734,"std":18.710795729745296}},{"model":"MCUMulti","duration":125.67300009727478,"start_time":1650287699610,"end_time":1650287825283,"jitter":{"mean":0.008423076923076929,"std":0.007560896756556947},"packetsLost":{"mean":32.69230769230769,"std":23.9418674658323},"jitterBufferDelay":{"mean":174725.6191153846,"std":187426.9248976621},"totalInterFrameDelay":{"mean":89.76046153846188,"std":18.70514317431507}},{"model":"Mesh","duration":126.3989999294281,"start_time":1650287840332,"end_time":1650287966731,"jitter":{"mean":0.016961538461538445,"std":0.016608572321431297},"packetsLost":{"mean":17.596153846153847,"std":21.65752633025208},"jitterBufferDelay":{"mean":1246437.3002500003,"std":2113286.042699912},"totalInterFrameDelay":{"mean":90.84476923076986,"std":18.74302075298369}},{"model":"SFU","duration":125.37299990653992,"start_time":1650287996223,"end_time":1650288121596,"jitter":{"mean":0.01234615384615384,"std":0.010284201130832123},"packetsLost":{"mean":36.46153846153846,"std":26.70455272223586},"jitterBufferDelay":{"mean":155474.2578653846,"std":178038.9505645221},"totalInterFrameDelay":{"mean":75.105076923077,"std":21.393461927067268}},{"model":"MCU","duration":125.79900002479553,"start_time":1650288145656,"end_time":1650288271455,"jitter":{"mean":0.00963461538461539,"std":0.008024071588169607},"packetsLost":{"mean":20.5,"std":21.21093694662841},"jitterBufferDelay":{"mean":116928.51209615386,"std":134118.88025453672},"totalInterFrameDelay":{"mean":75.07046153846146,"std":21.363113386307727}},{"model":"MCUTwo","duration":125.59599995613098,"start_time":1650288295129,"end_time":1650288420725,"jitter":{"mean":0.0077307692307692355,"std":0.005680991871060298},"packetsLost":{"mean":9.653846153846153,"std":2.3849255381426957},"jitterBufferDelay":{"mean":166749.24942307698,"std":175770.29581964828},"totalInterFrameDelay":{"mean":89.74938461538494,"std":18.70835013709384}},{"model":"MCUMulti","duration":128.67200016975403,"start_time":1650288460126,"end_time":1650288588798,"jitter":{"mean":0.01003571428571429,"std":0.011739682834779845},"packetsLost":{"mean":18.5,"std":14.936771500466321},"jitterBufferDelay":{"mean":139691.9342500001,"std":149132.7719735327},"totalInterFrameDelay":{"mean":92.26100000000068,"std":20.155272993154846}}]}

==> data/stats_pc3.json <==
{"stats":[{"model":"Mesh","duration":121.8840000629425,"start_time":1650284745600,"end_time":1650284867484,"jitter":{"mean":0.00902083333333334,"std":0.007189371736961582},"packetsLost":{"mean":4.395833333333333,"std":8.177050159168376},"jitterBufferDelay":{"mean":219931.60333333336,"std":242085.77276547495},"totalInterFrameDelay":{"mean":87.1520416666671,"std":17.263761422604702}},{"model":"SFU","duration":122.47200012207031,"start_time":1650284898359,"end_time":1650285020831,"jitter":{"mean":0.006903846153846158,"std":0.0062025417103506045},"packetsLost":{"mean":28.53846153846154,"std":21.969788292861082},"jitterBufferDelay":{"mean":98607.20528846148,"std":104848.13809460516},"totalInterFrameDelay":{"mean":79.66780769230812,"std":18.706253808284448}},{"model":"MCU","duration":128.48399996757507,"start_time":1650285057358,"end_time":1650285185842,"jitter":{"mean":0.0055000000000000005,"std":0.003458942860800929},"packetsLost":{"mean":8,"std":5.7196403483336},"jitterBufferDelay":{"mean":93661.04075,"std":99210.3269897181},"totalInterFrameDelay":{"mean":82.25814285714314,"std":20.161213352295032}},{"model":"MCUTwo","duration":122.7279999256134,"start_time":1650285222852,"end_time":1650285345580,"jitter":{"mean":0.005769230769230771,"std":0.004116642510849119},"packetsLost":{"mean":6,"std":1},"jitterBufferDelay":{"mean":153027.85949999996,"std":155628.44875070883},"totalInterFrameDelay":{"mean":89.76853846153858,"std":18.70939933507514}},{"model":"MCUMulti","duration":121.96000003814697,"start_time":1650285381971,"end_time":1650285503931,"jitter":{"mean":0.00788461538461539,"std":0.0048383637020804225},"packetsLost":{"mean":5.5,"std":1.5},"jitterBufferDelay":{"mean":183753.75284615392,"std":187414.71764857176},"totalInterFrameDelay":{"mean":89.75969230769235,"std":18.7084104261848}},{"model":"Mesh","duration":122.16899991035461,"start_time":1650285527953,"end_time":1650285650122,"jitter":{"mean":0.009346153846153853,"std":0.006999683002120694},"packetsLost":{"mean":3.75,"std":4.9180788932265},"jitterBufferDelay":{"mean":161289.54005769224,"std":164511.5327361716},"totalInterFrameDelay":{"mean":89.67057692307736,"std":18.713473433235237}},{"model":"SFU","duration":121.8420000076294,"start_time":1650285679992,"end_time":1650285801834,"jitter":{"mean":0.006437500000000005,"std":0.005615849037916405},"packetsLost":{"mean":29.895833333333332,"std":23.608119704292893},"jitterBufferDelay":{"mean":115615.27470833331,"std":120851.34008959244},"totalInterFrameDelay":{"mean":77.15004166666687,"std":17.260808989054034}},{"model":"MCU","duration":124.6340000629425,"start_time":1650285840638,"end_time":1650285965272,"jitter":{"mean":0.006307692307692309,"std":0.003978492474149459},"packetsLost":{"mean":7.730769230769231,"std":4.42508315704299},"jitterBufferDelay":{"mean":81901.68726923077,"std":86165.59229508125},"totalInterFrameDelay":{"mean":79.74907692307684,"std":18.711395143731714}},{"model":"MCUTwo","duration":122.07600021362305,"start_time":1650286002893,"end_time":1650286124969,"jitter":{"mean":0.005384615384615386,"std":0.0035526471503863036},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":143894.91238461534,"std":146824.41423050454},"totalInterFrameDelay":{"mean":89.74246153846201,"std":18.707629713015944}},{"model":"MCUMulti","duration":122.20199990272522,"start_time":1650286155947,"end_time":1650286278149,"jitter":{"mean":0.007653846153846158,"std":0.005843749505584885},"packetsLost":{"mean":21.807692307692307,"std":16.2977564071048},"jitterBufferDelay":{"mean":250391.47561538458,"std":253173.56636482314},"totalInterFrameDelay":{"mean":89.75230769230788,"std":18.705143707978277}},{"model":"Mesh","duration":125.6650002002716,"start_time":1650286301850,"end_time":1650286427515,"jitter":{"mean":0.009519230769230776,"std":0.007617011287030194},"packetsLost":{"mean":0,"std":0},"jitterBufferDelay":{"mean":156674.3561923078,"std":159421.67580449037},"totalInterFrameDelay":{"mean":89.65646153846214,"std":18.714728394073198}},{"model":"SFU","duration":122.56200003623962,"start_time":1650286466473,"end_time":1650286589035,"jitter":{"mean":0.005375000000000004,"std":0.004679854876667294},"packetsLost":{"mean":43.625,"std":30.515450321654004},"jitterBufferDelay":{"mean":106058.57272916664,"std":113214.74025185814},"totalInterFrameDelay":{"mean":77.17404166666701,"std":17.260506043371937}},{"model":"MCU","duration":123.8840000629425,"start_time":1650286621296,"end_time":1650286745180,"jitter":{"mean":0.006038461538461539,"std":0.0038278410186298635},"packetsLost":{"mean":3.8076923076923075,"std":1.7763235751931525},"jitterBufferDelay":{"mean":87630.69719230772,"std":92217.52540079123},"totalInterFrameDelay":{"mean":79.75830769230774,"std":18.709274756263095}},{"model":"MCUTwo","duration":122.50200009346008,"start_time":1650286780855,"end_time":1650286903357,"jitter":{"mean":0.005961538461538464,"std":0.003907397020945008},"packetsLost":{"mean":6,"std":2},"jitterBufferDelay":{"mean":151608.2771153846,"std":154200.01540174123},"totalInterFrameDelay":{"mean":89.75100000000033,"std":18.705574138373024}},{"model":"MCUMulti","duration":130.92999982833862,"start_time":1650286937749,"end_time":1650287068679,"jitter":{"mean":0.007750000000000005,"std":0.00496865172858794},"packetsLost":{"mean":6,"std":5.9281411203561225},"jitterBufferDelay":{"mean":195819.08975000004,"std":198092.4527519763},"totalInterFrameDelay":{"mean":92.26471428571459,"std":20.159401048460975}},{"model":"Mesh","duration":127.31299996376038,"start_time":1650287094563,"end_time":1650287221876,"jitter":{"mean":0.009732142857142854,"std":0.008264578183490093},"packetsLost":{"mean":8.5,"std":11.521718621802913},"jitterBufferDelay":{"mean":176432.3514107142,"std":190316.53682871026},"totalInterFrameDelay":{"mean":92.16103571428654,"std":20.162053301193726}},{"model":"SFU","duration":121.89900016784668,"start_time":1650287253962,"end_time":1650287375861,"jitter":{"mean":0.005769230769230773,"std":0.005176185797310987},"packetsLost":{"mean":29.73076923076923,"std":19.971244120384096},"jitterBufferDelay":{"mean":101512.1844615385,"std":108085.19927822564},"totalInterFrameDelay":{"mean":74.57415384615418,"std":18.70976888335767}},{"model":"MCU","duration":122.60700011253357,"start_time":1650287404760,"end_time":1650287527367,"jitter":{"mean":0.006153846153846155,"std":0.004025804340962929},"packetsLost":{"mean":9.153846153846153,"std":4.063839674422244},"jitterBufferDelay":{"mean":110472.72411538464,"std":115357.65692630057},"totalInterFrameDelay":{"mean":79.74015384615372,"std":18.7074052340707}},{"model":"MCUTwo","duration":121.92700004577637,"start_time":1650287558136,"end_time":1650287680063,"jitter":{"mean":0.006115384615384618,"std":0.0040031422569019506},"packetsLost":{"mean":3.1153846153846154,"std":1.6716395240077486},"jitterBufferDelay":{"mean":179265.73461538463,"std":182229.63898132922},"totalInterFrameDelay":{"mean":89.7650000000003,"std":18.701547007174685}},{"model":"MCUMulti","duration":122.01300001144409,"start_time":1650287707031,"end_time":1650287829044,"jitter":{"mean":0.00761538461538462,"std":0.005159583488533532},"packetsLost":{"mean":16.884615384615383,"std":12.213885298415091},"jitterBufferDelay":{"mean":297464.7323846152,"std":298654.3631963002},"totalInterFrameDelay":{"mean":89.74823076923123,"std":18.70952061694801}},{"model":"Mesh","duration":122.83599996566772,"start_time":1650287847693,"end_time":1650287970529,"jitter":{"mean":0.010076923076923084,"std":0.00848266593128451},"packetsLost":{"mean":11.5,"std":18.796992394447656},"jitterBufferDelay":{"mean":164020.37575000006,"std":171025.18718351307},"totalInterFrameDelay":{"mean":89.64630769230833,"std":18.71130564611305}},{"model":"SFU","duration":121.7960000038147,"start_time":1650288003564,"end_time":1650288125360,"jitter":{"mean":0.006625000000000003,"std":0.004746160729122716},"packetsLost":{"mean":17.333333333333332,"std":12.603460724032201},"jitterBufferDelay":{"mean":116057.667375,"std":133905.896173603},"totalInterFrameDelay":{"mean":77.16333333333363,"std":17.25915582057539}},{"model":"MCU","duration":121.97399997711182,"start_time":1650288153234,"end_time":1650288275208,"jitter":{"mean":0.005884615384615386,"std":0.003555352661042036},"packetsLost":{"mean":9.846153846153847,"std":6.449163974991747},"jitterBufferDelay":{"mean":97816.50534615385,"std":105329.17922850832},"totalInterFrameDelay":{"mean":79.74692307692315,"std":18.70806729919003}},{"model":"MCUTwo","duration":122.19500017166138,"start_time":1650288302281,"end_time":1650288424476,"jitter":{"mean":0.006916666666666669,"std":0.003967751952372468},"packetsLost":{"mean":1.1666666666666667,"std":1.247219128924647},"jitterBufferDelay":{"mean":174541.54450000005,"std":175927.02501741468},"totalInterFrameDelay":{"mean":87.22850000000018,"std":17.261881886110256}},{"model":"MCUMulti","duration":121.75699996948242,"start_time":1650288470808,"end_time":1650288592565,"jitter":{"mean":0.006307692307692311,"std":0.004312497320126082},"packetsLost":{"mean":16.192307692307693,"std":11.809446123823049},"jitterBufferDelay":{"mean":283508.3792307691,"std":284507.0291558578},"totalInterFrameDelay":{"mean":89.74276923076931,"std":18.713204293941043}}]}
